Turbulent Boundary Layer in a 3-Element High-LiftWing: Coherent Structures Identification

A wall-resolved large-eddy simulation (LES) of the fluid flow around a 30P30N airfoil is conducted at a Reynolds number of Rec=750,000 and an angle of attack (AoA) of 9 degrees. The simulation results are validated against experimental data from previous studies and further analyzed, focusing on the suction side of the wing main element. The boundary layer development is investigated, showing characteristics typical of a zero-pressure-gradient turbulent boundary layer (ZPG TBL). In particular, the boundary layer exhibits limited growth, and the outer peak of the streamwise Reynolds stresses is virtually absent, distinguishing it from an adverse-pressure-gradient turbulent boundary layer (APG TBL). A proper orthogonal decomposition (POD) analysis is performed on a portion of the turbulent boundary layer, revealing a significant energy spread across higher-order modes. Despite this, TBL streaks are identified, and the locations of the most energetic structures correspond to the peaks in the Reynolds stresses.

==> Converting_eps_to_pdf.txt <==
	
	You can convert eps to pdf files using
		
		ps2pdf 000_Fig_1.eps

	which will generate a 000_Fig_1.eps.pdf output file


	To keep the bounding box of the eps figure in the pdf file, use 

		ps2pdf -dEPSCrop 000_Fig_1.eps

==> README.txt <==
Instructions to prepare your DLES13 manuscript

1) Put all content into the file firstauthor.tex.

2) All figures must be in EPS format, named firstauthor_*.eps and placed in the same directory as the TEX sources

3) Use the command
   > latex editor.tex
   to produce a DVI file and convert the latter into PDF, e.g. using
   > dvipdf editor.dvi

4) Please consider the instructions given in example.pdf and further information in refguide.pdf

Please note that the total length MUST NOT exceed
- 10 pages for invited papers
- 6 pages for contributed papers

